Efficient expectation value estimation for quantum circuits via extended stabilizer frameworks and adaptive variance estimation

Classical simulability of quantum circuits plays a central role in characterizing and quantifying quantum computational advantage. Typically, the presence of non-Clifford gates introduces an exponential runtime overhead for classically estimating expectation values of observables. In this work, we introduce an efficient simulation framework that integrates the sum-over-Clifford method with quasi-probability-based stabilizer simulation to directly estimate expectation values. To optimize efficiency, we incorporate a circuit-adaptive reduction via variance estimation protocol, which terminates simulations once an empirical confidence bound is sufficient to guarantee the prescribed error tolerance. Our method circumvents overly conservative Hoeffding's inequality, thereby reducing the dependence on the gate-wise stabilizer extent from quadratic to linear in the low-variance regime, while maintaining the same space complexity as previous approaches. We explicitly prove the sample-complexity reduction for random quantum circuits and T-doped Clifford circuits and also empirically validate these advantages in the quantum approximate optimization algorithm and quantum kernel method.

==> data/details_N20D3.csv <==
circuit_id,n_qubits,gate_count,observable_size,is_projector,is_stabilizer,epsilon,delta,bernstein,n_threads,xi,h_old,h_new,result,requested_shots,variance_shots,variance_hat,std_hat,sigma_max,variance_bound,observable_norm,observable_norm_is_exact,cpu_time_ns,wall_time_ns,truth,normalized_var_hat
0,20,140,20,0,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,0.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,4.47E+00,0,1045000,1048097,-3.65E-18,0.00E+00
1,20,140,20,0,0,2.00E-01,2.00E-01,1,24,1.52E+00,266,137,-1.09E+00,0,79,1.41E-01,1.27E-01,8.65E-01,7.49E-01,4.47E+00,0,56106000,5797466,-1.038429128,7.05E-03
2,20,140,20,0,0,2.00E-01,2.00E-01,1,24,2.23E+00,575,189,-2.02E+00,0,117,7.14E-02,1.34E-01,1.02E+00,1.05E+00,4.47E+00,0,31354000,4913406,-2.025028306,3.57E-03
3,20,140,20,0,0,2.00E-01,2.00E-01,1,24,3.19E+00,1171,262,-2.97E+00,0,167,4.40E-02,1.50E-01,1.21E+00,1.47E+00,4.47E+00,0,23156000,2923085,-2.911863088,2.20E-03
4,20,140,20,0,0,2.00E-01,2.00E-01,1,24,4.41E+00,2243,398,-3.65E+00,0,231,7.24E-02,2.66E-01,1.51E+00,2.29E+00,4.47E+00,0,36149000,4779474,-3.658421534,3.62E-03
5,20,140,20,0,0,2.00E-01,2.00E-01,1,24,5.93E+00,4050,560,-4.27E+00,0,311,7.55E-02,3.65E-01,1.81E+00,3.28E+00,4.47E+00,0,51370000,4117788,-4.234435104,3.78E-03
6,20,140,20,0,0,2.00E-01,2.00E-01,1,24,7.74E+00,6894,755,-4.54E+00,0,406,7.10E-02,4.61E-01,2.11E+00,4.46E+00,4.47E+00,0,63906000,5799744,-4.621799596,3.55E-03
7,20,140,20,0,0,2.00E-01,2.00E-01,1,24,9.81E+00,11074,975,-4.78E+00,0,515,6.28E-02,5.50E-01,2.41E+00,5.79E+00,4.47E+00,0,82726000,6678379,-4.81528801,3.14E-03
8,20,140,20,0,0,2.00E-01,2.00E-01,1,24,1.21E+01,16798,1179,-4.77E+00,0,634,4.70E-02,5.85E-01,2.65E+00,7.00E+00,4.47E+00,0,101590000,8730087,-4.82224216,2.35E-03
9,20,140,20,0,0,2.00E-01,2.00E-01,1,24,1.45E+01,24074,1420,-4.64E+00,0,759,4.07E-02,6.52E-01,2.91E+00,8.45E+00,4.47E+00,0,124789000,10579550,-4.66115061,2.04E-03
10,20,140,20,0,0,2.00E-01,2.00E-01,1,24,1.68E+01,32617,1647,-4.42E+00,0,884,3.47E-02,7.01E-01,3.13E+00,9.81E+00,4.47E+00,0,148347000,9081435,-4.359373451,1.74E-03
11,20,140,20,0,0,2.00E-01,2.00E-01,1,24,1.91E+01,41793,1756,-3.96E+00,0,1000,2.23E-02,6.36E-01,3.22E+00,1.04E+01,4.47E+00,0,157783000,10316285,-3.950269017,1.12E-03
12,20,140,20,0,0,2.00E-01,2.00E-01,1,24,2.10E+01,50663,1860,-3.55E+00,0,1101,1.61E-02,5.95E-01,3.31E+00,1.10E+01,4.47E+00,0,172231000,11714224,-3.470038165,8.05E-04
13,20,140,20,0,0,2.00E-01,2.00E-01,1,24,2.25E+01,58118,1946,-3.02E+00,0,1180,1.30E-02,5.72E-01,3.38E+00,1.14E+01,4.47E+00,0,200233000,15390964,-2.954622457,6.50E-04
14,20,140,20,0,0,2.00E-01,2.00E-01,1,24,2.34E+01,63103,1926,-2.49E+00,0,1229,8.54E-03,4.84E-01,3.35E+00,1.12E+01,4.47E+00,0,186735000,13346218,-2.436896326,4.27E-04
15,20,140,20,0,0,2.00E-01,2.00E-01,1,24,2.37E+01,64857,1873,-1.94E+00,0,1246,5.91E-03,4.08E-01,3.30E+00,1.09E+01,4.47E+00,0,180995000,13693083,-1.944545121,2.96E-04
16,20,140,20,0,0,2.00E-01,2.00E-01,1,24,2.34E+01,63103,1802,-1.51E+00,0,1229,4.67E-03,3.58E-01,3.23E+00,1.04E+01,4.47E+00,0,181696000,14957358,-1.498588753,2.34E-04
17,20,140,20,0,0,2.00E-01,2.00E-01,1,24,2.25E+01,58118,1682,-1.08E+00,0,1180,3.57E-03,3.00E-01,3.11E+00,9.66E+00,4.47E+00,0,163181000,13409088,-1.11276393,1.79E-04
18,20,140,20,0,0,2.00E-01,2.00E-01,1,24,2.10E+01,50663,1504,-8.03E-01,0,1101,2.08E-03,2.14E-01,2.93E+00,8.58E+00,4.47E+00,0,151834000,11218862,-0.793674956,1.04E-04
19,20,140,20,0,0,2.00E-01,2.00E-01,1,24,1.91E+01,41793,1337,-5.37E-01,0,1000,1.56E-03,1.68E-01,2.76E+00,7.59E+00,4.47E+00,0,150144000,12616151,-0.541606861,7.80E-05
20,20,140,20,0,0,2.00E-01,2.00E-01,1,24,1.68E+01,32617,1170,-3.61E-01,0,884,1.42E-03,1.42E-01,2.57E+00,6.62E+00,4.47E+00,0,121673000,9415097,-0.351821439,7.10E-05
21,20,140,20,0,0,2.00E-01,2.00E-01,1,24,1.45E+01,24074,978,-2.00E-01,0,759,7.95E-04,9.12E-02,2.35E+00,5.50E+00,4.47E+00,0,98546000,7842246,-0.216122895,3.98E-05
22,20,140,20,0,0,2.00E-01,2.00E-01,1,24,1.21E+01,16798,809,-1.18E-01,0,634,6.15E-04,6.70E-02,2.13E+00,4.53E+00,4.47E+00,0,93892000,7457733,-0.124458465,3.08E-05
23,20,140,20,0,0,2.00E-01,2.00E-01,1,24,9.81E+00,11074,651,-6.51E-02,0,515,4.53E-04,4.67E-02,1.90E+00,3.62E+00,4.47E+00,0,65736000,5342038,-0.066392283,2.27E-05
24,20,140,20,0,0,2.00E-01,2.00E-01,1,24,7.74E+00,6894,508,-2.35E-02,0,406,2.23E-04,2.58E-02,1.68E+00,2.81E+00,4.47E+00,0,51532000,5194027,-0.032251097,1.12E-05
25,20,140,20,0,0,2.00E-01,2.00E-01,1,24,5.93E+00,4050,391,-1.41E-02,0,311,2.16E-04,1.95E-02,1.47E+00,2.15E+00,4.47E+00,0,41472000,4545466,-0.013895071,1.08E-05
26,20,140,20,0,0,2.00E-01,2.00E-01,1,24,4.41E+00,2243,291,-5.76E-03,0,231,8.48E-05,9.09E-03,1.26E+00,1.58E+00,4.47E+00,0,33327000,2896194,-0.005077674,4.24E-06
27,20,140,20,0,0,2.00E-01,2.00E-01,1,24,3.19E+00,1171,212,-1.88E-03,0,167,2.34E-05,3.45E-03,1.07E+00,1.14E+00,4.47E+00,0,21315000,1935715,-0.001443522,1.17E-06
28,20,140,20,0,0,2.00E-01,2.00E-01,1,24,2.23E+00,575,151,0.00E+00,0,117,0.00E+00,0.00E+00,8.91E-01,7.93E-01,4.47E+00,0,15233000,2219709,-0.000260802,0.00E+00
29,20,140,20,0,0,2.00E-01,2.00E-01,1,24,1.52E+00,266,107,0.00E+00,0,79,0.00E+00,0.00E+00,7.38E-01,5.45E-01,4.47E+00,0,10171000,1170825,-1.54E-05,0.00E+00
30,20,140,20,0,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,0.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,4.47E+00,0,123000,94704,4.47E-17,0.00E+00


==> data/details_N60D4.csv <==
circuit_id,n_qubits,gate_count,observable_size,is_projector,is_stabilizer,epsilon,delta,bernstein,n_threads,xi,h_old,h_new,result,requested_shots,variance_shots,variance_hat,std_hat,sigma_max,variance_bound,observable_norm,observable_norm_is_exact,cpu_time_ns,wall_time_ns,normalized_var_hat
0,60,520,80,0,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,0.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,8.94E+00,0,2642000,2643856,0.00E+00
1,60,520,80,0,0,2.00E-01,2.00E-01,1,24,5.32E+00,3257,408,-4.07E+00,0,279,6.22E-02,1.48E-01,1.52E+00,2.30E+00,8.94E+00,0,923883000,55388500,7.77E-04
2,60,520,80,0,0,2.00E-01,2.00E-01,1,24,2.49E+01,71644,2192,-8.01E+00,0,1310,5.16E-02,6.33E-01,3.59E+00,1.29E+01,8.94E+00,0,4729475000,308855445,6.45E-04
3,60,520,80,0,0,2.00E-01,2.00E-01,1,24,1.03E+02,1231140,9009,-1.11E+01,0,5431,1.21E-02,1.27E+00,7.29E+00,5.32E+01,8.94E+00,0,19605905000,887525218,1.51E-04
4,60,520,80,0,0,2.00E-01,2.00E-01,1,24,3.80E+02,16600213,31215,-1.38E+01,0,19945,2.19E-03,1.99E+00,1.35E+01,1.83E+02,8.94E+00,0,70268010000,3741716949,2.74E-05
5,60,520,80,0,0,2.00E-01,2.00E-01,1,24,1.24E+03,176309929,95074,-1.52E+01,0,65003,3.71E-04,2.67E+00,2.35E+01,5.52E+02,8.94E+00,0,2.25107E+11,10484090550,4.64E-06
6,60,520,80,0,0,2.00E-01,2.00E-01,1,24,3.59E+03,1480320043,260026,-1.61E+01,0,188353,6.48E-05,3.23E+00,3.87E+01,1.50E+03,8.94E+00,0,6.47668E+11,29749592617,8.10E-07
7,60,520,80,0,0,2.00E-01,2.00E-01,1,24,9.25E+03,9855506909,641002,-1.60E+01,0,485999,1.18E-05,3.56E+00,6.05E+01,3.66E+03,8.94E+00,0,1.67627E+12,77726090995,1.48E-07
8,60,520,80,0,0,2.00E-01,2.00E-01,1,24,2.13E+04,52171581575,1424824,-1.51E+01,0,1118184,2.24E-06,3.56E+00,9.00E+01,8.09E+03,8.94E+00,0,4.12282E+12,1.87264E+11,2.80E-08
9,60,520,80,0,0,2.00E-01,2.00E-01,1,24,4.37E+04,2.20117E+11,2859662,-1.36E+01,0,2296798,4.72E-07,3.36E+00,1.27E+02,1.62E+04,8.94E+00,0,8.73883E+12,4.03901E+11,5.89E-09
10,60,520,80,0,0,2.00E-01,2.00E-01,1,24,8.03E+04,7.41683E+11,5169908,-1.18E+01,0,4216048,1.12E-07,3.00E+00,1.71E+02,2.92E+04,8.94E+00,0,1.67554E+13,7.90631E+11,1.40E-09
11,60,520,80,0,0,2.00E-01,2.00E-01,1,24,1.32E+05,1.99926E+12,8401671,-9.81E+00,0,6921992,2.94E-08,2.53E+00,2.17E+02,4.73E+04,8.94E+00,0,2.89911E+13,1.42289E+12,3.68E-10
12,60,520,80,0,0,2.00E-01,2.00E-01,1,24,1.94E+05,4.31723E+12,12265776,-7.84E+00,0,10171824,8.92E-09,2.04E+00,2.63E+02,6.90E+04,8.94E+00,0,4.50597E+13,2.11417E+12,1.11E-10
13,60,520,80,0,0,2.00E-01,2.00E-01,1,24,2.55E+05,7.47625E+12,16069803,-6.00E+00,0,13385612,2.97E-09,1.55E+00,3.00E+02,9.03E+04,8.94E+00,0,6.24262E+13,3.11027E+12,3.72E-11
14,60,520,80,0,0,2.00E-01,2.00E-01,1,24,3.00E+05,1.03907E+13,18893014,-4.41E+00,0,15780405,1.19E-09,1.16E+00,3.26E+02,1.06E+05,8.94E+00,0,7.70539E+13,4.02223E+12,1.48E-11
15,60,520,80,0,0,2.00E-01,2.00E-01,1,24,3.17E+05,1.15951E+13,19920376,-3.09E+00,0,16669938,5.26E-10,8.13E-01,3.34E+02,1.12E+05,8.94E+00,0,8.41247E+13,4.18906E+12,6.57E-12
16,60,520,80,0,0,2.00E-01,2.00E-01,1,24,3.00E+05,1.03907E+13,18834843,-2.07E+00,0,15780416,2.78E-10,5.60E-01,3.25E+02,1.06E+05,8.94E+00,0,8.16768E+13,4.26809E+12,3.47E-12
17,60,520,80,0,0,2.00E-01,2.00E-01,1,24,2.55E+05,7.47627E+12,15964166,-1.32E+00,0,13385631,1.76E-10,3.78E-01,2.99E+02,8.96E+04,8.94E+00,0,7.01521E+13,3.63603E+12,2.20E-12
18,60,520,80,0,0,2.00E-01,2.00E-01,1,24,1.94E+05,4.31719E+12,12125484,-7.98E-01,0,10171780,1.40E-10,2.56E-01,2.61E+02,6.80E+04,8.94E+00,0,5.37661E+13,2.62306E+12,1.75E-12
19,60,520,80,0,0,2.00E-01,2.00E-01,1,24,1.32E+05,1.99924E+12,8248687,-4.54E-01,0,6921952,1.30E-10,1.68E-01,2.15E+02,4.63E+04,8.94E+00,0,3.67467E+13,1.81417E+12,1.63E-12
20,60,520,80,0,0,2.00E-01,2.00E-01,1,24,8.03E+04,7.41672E+11,5022869,-2.43E-01,0,4216018,1.41E-10,1.06E-01,1.68E+02,2.82E+04,8.94E+00,0,2.24278E+13,1.13282E+12,1.76E-12
21,60,520,80,0,0,2.00E-01,2.00E-01,1,24,4.37E+04,2.20118E+11,2735974,-1.20E-01,0,2296807,1.93E-10,6.79E-02,1.24E+02,1.54E+04,8.94E+00,0,1.21389E+13,6.34325E+11,2.41E-12
22,60,520,80,0,0,2.00E-01,2.00E-01,1,24,2.13E+04,52172087165,1331840,-5.49E-02,0,1118189,2.99E-10,4.11E-02,8.64E+01,7.47E+03,8.94E+00,0,5.81358E+12,3.08119E+11,3.74E-12
23,60,520,80,0,0,2.00E-01,2.00E-01,1,24,9.25E+03,9855616443,578842,-2.25E-02,0,486002,6.14E-10,2.56E-02,5.70E+01,3.25E+03,8.94E+00,0,2.48784E+12,1.41975E+11,7.68E-12
24,60,520,80,0,0,2.00E-01,2.00E-01,1,24,3.59E+03,1480338626,224301,-8.10E-03,0,188354,8.87E-10,1.19E-02,3.55E+01,1.26E+03,8.94E+00,0,9.30635E+11,50748936157,1.11E-11
25,60,520,80,0,0,2.00E-01,2.00E-01,1,24,1.24E+03,176312399,77406,-2.69E-03,0,65003,1.47E-09,5.31E-03,2.08E+01,4.34E+02,8.94E+00,0,3.14907E+11,18955421091,1.84E-11
26,60,520,80,0,0,2.00E-01,2.00E-01,1,24,3.80E+02,16599683,23755,-4.77E-04,0,19945,1.62E-09,1.71E-03,1.15E+01,1.33E+02,8.94E+00,0,89919608000,5954980954,2.02E-11
27,60,520,80,0,0,2.00E-01,2.00E-01,1,24,1.03E+02,1231097,6477,-8.35E-05,0,5431,3.01E-09,6.34E-04,6.02E+00,3.63E+01,8.94E+00,0,24463002000,1524437693,3.76E-11
28,60,520,80,0,0,2.00E-01,2.00E-01,1,24,2.49E+01,71641,1571,0.00E+00,0,1310,0.00E+00,0.00E+00,2.96E+00,8.76E+00,8.94E+00,0,5886628000,354191958,0.00E+00
29,60,520,80,0,0,2.00E-01,2.00E-01,1,24,5.32E+00,3257,344,0.00E+00,0,279,0.00E+00,0.00E+00,1.37E+00,1.87E+00,8.94E+00,0,1216474000,93923912,0.00E+00
30,60,520,80,0,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,0.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,8.94E+00,0,2339000,2344015,0.00E+00


==> data/details_QKE_n2.csv <==
circuit_id,n_qubits,gate_count,observable_size,is_projector,is_stabilizer,epsilon,delta,bernstein,n_threads,xi,h_old,h_new,result,requested_shots,variance_shots,variance_hat,std_hat,sigma_max,variance_bound,observable_norm,observable_norm_is_exact,cpu_time_ns,wall_time_ns,truth
0,2,4,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,1118000,1120414,1
1,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.56E+00,281,153,8.36E-02,0,82,1.27E-02,1.76E-01,9.21E-01,8.48E-01,1.00E+00,1,7050000,2287940,0.093298254
2,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.29E+00,191,144,6.60E-01,0,67,2.94E-02,2.21E-01,9.01E-01,8.12E-01,1.00E+00,1,3997000,1341530,0.667928007
3,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.46E+00,246,141,5.23E-02,0,76,1.18E-02,1.59E-01,8.83E-01,7.79E-01,1.00E+00,1,3437000,1180897,0.044653513
4,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.41E+00,230,131,6.04E-02,0,74,9.10E-03,1.35E-01,8.45E-01,7.15E-01,1.00E+00,1,3239000,1249847,0.062339371
5,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.31E+00,198,123,6.63E-02,0,68,9.30E-03,1.27E-01,8.15E-01,6.64E-01,1.00E+00,1,3054000,1247352,0.061402798
6,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.40E+00,226,132,4.11E-01,0,73,9.98E-03,1.40E-01,8.48E-01,7.20E-01,1.00E+00,1,3177000,1097069,0.393102539
7,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.17E+00,157,84,-1.93E-19,0,61,3.16E-36,2.07E-18,6.46E-01,4.18E-01,1.00E+00,1,2785000,1123318,0.005394755
8,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.54E+00,272,145,6.53E-02,0,80,9.69E-03,1.51E-01,8.93E-01,7.98E-01,1.00E+00,1,3060000,1125050,0.080908673
9,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.36E+00,213,152,7.25E-01,0,71,2.86E-02,2.30E-01,9.28E-01,8.61E-01,1.00E+00,1,3294000,1243202,0.784826555
10,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.56E+00,281,146,8.13E-02,0,82,9.40E-03,1.52E-01,8.97E-01,8.04E-01,1.00E+00,1,3388000,1182949,0.093298254
11,2,4,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,12000,13842,1
12,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.58E+00,286,149,7.03E-02,0,82,9.74E-03,1.55E-01,9.07E-01,8.22E-01,1.00E+00,1,3212000,1408781,0.065476619
13,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.50E+00,259,165,2.68E-01,0,78,2.39E-02,2.32E-01,9.66E-01,9.33E-01,1.00E+00,1,3545000,1147754,0.244494712
14,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.37E+00,217,129,1.85E-01,0,72,1.03E-02,1.39E-01,8.38E-01,7.03E-01,1.00E+00,1,3184000,1428482,0.179143189
15,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.44E+00,238,142,1.36E-01,0,75,1.38E-02,1.69E-01,8.86E-01,7.86E-01,1.00E+00,1,2796000,1341761,0.145191358
16,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.53E+00,269,146,1.15E-01,0,80,1.10E-02,1.61E-01,8.99E-01,8.08E-01,1.00E+00,1,1503000,923030,0.12567783
17,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.54E+00,272,146,9.53E-02,0,80,1.05E-02,1.57E-01,8.99E-01,8.08E-01,1.00E+00,1,1715000,986961,0.110607411
18,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.45E+00,242,131,4.30E-02,0,76,7.63E-03,1.27E-01,8.45E-01,7.14E-01,1.00E+00,1,1365000,800400,0.048620554
19,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.46E+00,245,153,1.15E-01,0,76,1.96E-02,2.04E-01,9.28E-01,8.60E-01,1.00E+00,1,1496000,958554,0.098964702
20,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.29E+00,191,140,6.76E-01,0,67,2.49E-02,2.03E-01,8.83E-01,7.80E-01,1.00E+00,1,1452000,876915,0.667928007
21,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.58E+00,286,155,8.24E-02,0,82,1.27E-02,1.77E-01,9.29E-01,8.63E-01,1.00E+00,1,1530000,938059,0.065476619
22,2,4,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,5000,5642,1
23,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.29E+00,192,113,2.69E-02,0,67,5.10E-03,9.21E-02,7.74E-01,5.99E-01,1.00E+00,1,1421000,772315,0.03626328
24,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.38E+00,219,145,9.85E-02,0,72,2.00E-02,1.95E-01,8.99E-01,8.07E-01,1.00E+00,1,1415000,915394,0.107497609
25,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.16E+00,155,106,3.57E-01,0,60,7.34E-03,9.95E-02,7.49E-01,5.60E-01,1.00E+00,1,1417000,1072856,0.350190319
26,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.15E+00,152,99,2.42E-01,0,60,4.36E-03,7.58E-02,7.18E-01,5.15E-01,1.00E+00,1,1369000,935559,0.243339931
27,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.24E+00,178,89,0.00E+00,0,65,0.00E+00,0.00E+00,6.68E-01,4.46E-01,1.00E+00,1,1462000,826765,0.005135933
28,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.33E+00,203,116,3.91E-02,0,69,5.27E-03,9.64E-02,7.87E-01,6.20E-01,1.00E+00,1,1431000,945127,0.052329641
29,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.45E+00,241,157,5.46E-01,0,75,2.26E-02,2.17E-01,9.39E-01,8.83E-01,1.00E+00,1,1598000,820399,0.525233192
30,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.46E+00,246,136,5.58E-02,0,76,8.93E-03,1.38E-01,8.62E-01,7.43E-01,1.00E+00,1,1474000,805083,0.044653513
31,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.50E+00,259,164,2.51E-01,0,78,2.37E-02,2.31E-01,9.65E-01,9.30E-01,1.00E+00,1,1549000,1034424,0.244494712
32,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.29E+00,192,111,4.14E-02,0,67,4.25E-03,8.42E-02,7.66E-01,5.86E-01,1.00E+00,1,1333000,950170,0.03626328
33,2,4,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,16000,17592,1
34,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.36E+00,214,164,7.70E-01,0,71,3.91E-02,2.69E-01,9.69E-01,9.39E-01,1.00E+00,1,1428000,830835,0.789347269
35,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.45E+00,243,179,2.16E-01,0,76,4.13E-02,2.95E-01,1.02E+00,1.03E+00,1.00E+00,1,1423000,879992,0.226953516
36,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.31E+00,197,135,1.86E-01,0,68,1.88E-02,1.80E-01,8.66E-01,7.50E-01,1.00E+00,1,1295000,656891,0.186660252
37,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.47E+00,248,154,6.36E-01,0,77,1.99E-02,2.07E-01,9.29E-01,8.63E-01,1.00E+00,1,1434000,262022,0.653073813
38,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.13E+00,147,144,3.43E-01,0,59,5.72E-02,2.70E-01,9.06E-01,8.21E-01,1.00E+00,1,1384000,485317,0.365288351
39,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.17E+00,159,85,0.00E+00,0,61,0.00E+00,0.00E+00,6.51E-01,4.23E-01,1.00E+00,1,588000,146536,0.011081927
40,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.41E+00,230,130,5.31E-02,0,74,8.71E-03,1.32E-01,8.42E-01,7.10E-01,1.00E+00,1,691000,140345,0.062339371
41,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.37E+00,217,129,1.80E-01,0,72,1.06E-02,1.41E-01,8.40E-01,7.06E-01,1.00E+00,1,712000,143695,0.179143189
42,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.38E+00,219,157,1.31E-01,0,72,3.04E-02,2.41E-01,9.44E-01,8.91E-01,1.00E+00,1,753000,142482,0.107497609
43,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.36E+00,214,169,8.11E-01,0,71,4.44E-02,2.87E-01,9.87E-01,9.74E-01,1.00E+00,1,736000,134025,0.789347269
44,2,4,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,3000,4018,1
45,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.35E+00,210,165,1.38E-01,0,70,4.07E-02,2.73E-01,9.71E-01,9.43E-01,1.00E+00,1,761000,137203,0.157099366
46,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.39E+00,222,135,1.26E-01,0,72,1.26E-02,1.56E-01,8.63E-01,7.45E-01,1.00E+00,1,779000,146495,0.135885122
47,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.25E+00,179,146,8.04E-01,0,65,3.72E-02,2.40E-01,9.09E-01,8.27E-01,1.00E+00,1,757000,117734,0.816970784
48,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.39E+00,222,170,7.59E-01,0,72,4.04E-02,2.79E-01,9.87E-01,9.74E-01,1.00E+00,1,677000,112491,0.769273389
49,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.31E+00,197,130,1.92E-01,0,68,1.47E-02,1.59E-01,8.45E-01,7.15E-01,1.00E+00,1,602000,120320,0.182923138
50,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.31E+00,198,125,6.07E-02,0,68,1.06E-02,1.35E-01,8.23E-01,6.78E-01,1.00E+00,1,618000,118069,0.061402798
51,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.44E+00,238,141,1.34E-01,0,75,1.29E-02,1.63E-01,8.81E-01,7.76E-01,1.00E+00,1,712000,117705,0.145191358
52,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.16E+00,155,103,3.61E-01,0,60,5.64E-03,8.73E-02,7.36E-01,5.42E-01,1.00E+00,1,577000,108493,0.350190319
53,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.45E+00,243,180,2.26E-01,0,76,4.23E-02,2.99E-01,1.02E+00,1.04E+00,1.00E+00,1,692000,130574,0.226953516
54,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.35E+00,210,166,1.69E-01,0,70,4.21E-02,2.77E-01,9.75E-01,9.52E-01,1.00E+00,1,718000,121401,0.157099366
55,2,4,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,3000,3076,1
56,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.20E+00,164,137,4.30E-01,0,62,3.38E-02,2.20E-01,8.76E-01,7.68E-01,1.00E+00,1,737000,122778,0.43476715
57,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.23E+00,175,125,5.25E-01,0,64,1.69E-02,1.60E-01,8.28E-01,6.85E-01,1.00E+00,1,601000,109793,0.521121648
58,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.36E+00,214,143,1.77E-01,0,71,2.00E-02,1.93E-01,8.92E-01,7.96E-01,1.00E+00,1,643000,118549,0.165172344
59,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.53E+00,269,145,5.96E-02,0,80,1.05E-02,1.57E-01,8.95E-01,8.02E-01,1.00E+00,1,658000,116442,0.039649092
60,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.40E+00,226,132,4.00E-01,0,73,1.01E-02,1.41E-01,8.50E-01,7.22E-01,1.00E+00,1,716000,117411,0.393102539
61,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.53E+00,269,147,9.78E-02,0,80,1.16E-02,1.64E-01,9.02E-01,8.14E-01,1.00E+00,1,676000,109459,0.12567783
62,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.15E+00,152,100,2.41E-01,0,60,5.01E-03,8.13E-02,7.23E-01,5.23E-01,1.00E+00,1,608000,120991,0.243339931
63,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.31E+00,197,135,1.94E-01,0,68,1.83E-02,1.77E-01,8.64E-01,7.46E-01,1.00E+00,1,683000,123746,0.186660252
64,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.39E+00,222,135,1.46E-01,0,72,1.22E-02,1.54E-01,8.61E-01,7.41E-01,1.00E+00,1,722000,140894,0.135885122
65,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.20E+00,164,128,4.49E-01,0,62,2.38E-02,1.84E-01,8.41E-01,7.08E-01,1.00E+00,1,631000,109515,0.43476715
66,2,4,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,3000,3084,1
67,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.34E+00,205,125,2.74E-01,0,70,1.01E-02,1.34E-01,8.24E-01,6.79E-01,1.00E+00,1,602000,121079,0.279322897
68,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.19E+00,164,106,2.38E-01,0,62,6.29E-03,9.46E-02,7.50E-01,5.62E-01,1.00E+00,1,672000,135775,0.235079647
69,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.44E+00,239,166,3.50E-01,0,75,3.07E-02,2.52E-01,9.71E-01,9.42E-01,1.00E+00,1,707000,120889,0.327909235
70,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.17E+00,157,84,3.47E-03,0,61,0.00E+00,0.00E+00,6.46E-01,4.18E-01,1.00E+00,1,587000,106360,0.005394755
71,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.54E+00,272,156,1.21E-01,0,80,1.59E-02,1.94E-01,9.35E-01,8.75E-01,1.00E+00,1,663000,123826,0.110607411
72,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.24E+00,178,97,3.21E-03,0,65,9.62E-04,3.86E-02,7.06E-01,4.99E-01,1.00E+00,1,653000,123643,0.005135933
73,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.47E+00,248,166,6.62E-01,0,77,2.87E-02,2.48E-01,9.70E-01,9.41E-01,1.00E+00,1,779000,148750,0.653073813
74,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.25E+00,179,151,8.25E-01,0,65,4.25E-02,2.57E-01,9.26E-01,8.58E-01,1.00E+00,1,667000,120245,0.816970784
75,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.23E+00,175,123,5.20E-01,0,64,1.54E-02,1.53E-01,8.20E-01,6.72E-01,1.00E+00,1,660000,118014,0.521121648
76,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.34E+00,205,115,2.79E-01,0,70,4.58E-03,9.04E-02,7.80E-01,6.09E-01,1.00E+00,1,691000,115754,0.279322897
77,2,4,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,2000,3220,1
78,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.50E+00,258,180,7.41E-01,0,78,3.63E-02,2.85E-01,1.02E+00,1.03E+00,1.00E+00,1,787000,117881,0.761173333
79,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.41E+00,229,129,7.19E-02,0,74,8.42E-03,1.29E-01,8.38E-01,7.02E-01,1.00E+00,1,576000,99825,0.076855859
80,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.54E+00,272,142,6.80E-02,0,80,8.17E-03,1.39E-01,8.81E-01,7.76E-01,1.00E+00,1,700000,132597,0.080908673
81,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.45E+00,242,136,4.93E-02,0,76,9.68E-03,1.43E-01,8.61E-01,7.42E-01,1.00E+00,1,685000,120747,0.048620554
82,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.33E+00,203,125,2.83E-02,0,69,1.04E-02,1.35E-01,8.26E-01,6.83E-01,1.00E+00,1,684000,111892,0.052329641
83,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.13E+00,147,139,4.02E-01,0,59,4.93E-02,2.51E-01,8.87E-01,7.87E-01,1.00E+00,1,694000,114127,0.365288351
84,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.39E+00,222,162,7.96E-01,0,72,3.35E-02,2.54E-01,9.62E-01,9.25E-01,1.00E+00,1,694000,120362,0.769273389
85,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.36E+00,214,136,1.59E-01,0,71,1.51E-02,1.68E-01,8.67E-01,7.51E-01,1.00E+00,1,684000,121379,0.165172344
86,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.19E+00,164,104,2.24E-01,0,62,4.84E-03,8.30E-02,7.38E-01,5.45E-01,1.00E+00,1,763000,129444,0.235079647
87,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.50E+00,258,193,7.60E-01,0,78,4.84E-02,3.29E-01,1.06E+00,1.13E+00,1.00E+00,1,730000,133589,0.761173333
88,2,4,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,3000,3138,1
89,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.25E+00,179,131,3.44E-01,0,65,2.12E-02,1.82E-01,8.51E-01,7.25E-01,1.00E+00,1,683000,137379,0.335548884
90,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.36E+00,213,165,8.13E-01,0,71,4.07E-02,2.74E-01,9.72E-01,9.45E-01,1.00E+00,1,689000,120800,0.784826555
91,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.46E+00,245,162,9.13E-02,0,76,2.61E-02,2.36E-01,9.59E-01,9.20E-01,1.00E+00,1,782000,127439,0.098964702
92,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.45E+00,241,157,5.17E-01,0,75,2.30E-02,2.19E-01,9.41E-01,8.86E-01,1.00E+00,1,656000,125374,0.525233192
93,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.17E+00,159,96,6.12E-03,0,61,2.02E-03,5.27E-02,7.03E-01,4.95E-01,1.00E+00,1,618000,119835,0.011081927
94,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.31E+00,197,133,1.75E-01,0,68,1.72E-02,1.72E-01,8.58E-01,7.37E-01,1.00E+00,1,743000,119529,0.182923138
95,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.53E+00,269,125,2.09E-02,0,80,2.60E-03,7.80E-02,8.17E-01,6.67E-01,1.00E+00,1,806000,134864,0.039649092
96,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.44E+00,239,167,3.01E-01,0,75,3.16E-02,2.56E-01,9.75E-01,9.50E-01,1.00E+00,1,716000,112297,0.327909235
97,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.41E+00,229,134,7.49E-02,0,74,1.08E-02,1.47E-01,8.55E-01,7.31E-01,1.00E+00,1,648000,120586,0.076855859
98,2,9,1,1,0,2.00E-01,2.00E-01,1,24,1.25E+00,179,128,3.52E-01,0,65,1.87E-02,1.71E-01,8.40E-01,7.06E-01,1.00E+00,1,764000,128287,0.335548884
99,2,4,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,3000,3213,1


==> data/details_QKE_n5.csv <==
circuit_id,n_qubits,gate_count,observable_size,is_projector,is_stabilizer,epsilon,delta,bernstein,n_threads,xi,h_old,h_new,result,requested_shots,variance_shots,variance_hat,std_hat,sigma_max,variance_bound,observable_norm,observable_norm_is_exact,cpu_time_ns,wall_time_ns,truth
0,5,10,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,1184000,1187267,1
1,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.77E+00,883,211,1.20E-01,0,145,9.32E-04,8.46E-02,1.08E+00,1.16E+00,1.00E+00,1,11275000,2732564,0.109489641
2,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.59E+00,774,188,3.92E-02,0,136,3.86E-04,5.10E-02,1.01E+00,1.02E+00,1.00E+00,1,5794000,1289591,0.037431506
3,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.98E+00,1025,208,3.70E-03,0,156,1.12E-04,3.16E-02,1.06E+00,1.12E+00,1.00E+00,1,5774000,1721849,0.000387413
4,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.56E+00,755,182,1.34E-02,0,134,2.11E-04,3.72E-02,9.90E-01,9.81E-01,1.00E+00,1,4833000,1549974,0.014475146
5,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.98E+00,1020,255,1.74E-01,0,156,3.31E-03,1.71E-01,1.20E+00,1.43E+00,1.00E+00,1,6277000,1800048,0.165086603
6,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.77E+00,886,202,1.68E-02,0,145,4.06E-04,5.59E-02,1.05E+00,1.10E+00,1.00E+00,1,5471000,1313731,0.023049664
7,5,27,1,1,0,2.00E-01,2.00E-01,1,24,3.08E+00,1091,221,-2.92E-03,0,161,2.83E-04,5.18E-02,1.10E+00,1.20E+00,1.00E+00,1,5589000,1642704,0.001112184
8,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.58E+00,766,180,-1.47E-03,0,135,9.82E-05,2.56E-02,9.82E-01,9.64E-01,1.00E+00,1,4921000,1229117,0.000855527
9,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.36E+00,640,179,5.10E-02,0,123,8.24E-04,6.77E-02,9.84E-01,9.69E-01,1.00E+00,1,2583000,1038010,0.048839054
10,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.77E+00,883,209,1.14E-01,0,145,8.24E-04,7.95E-02,1.07E+00,1.15E+00,1.00E+00,1,2955000,1083326,0.109489641
11,5,10,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,77000,22085,1
12,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.28E+00,597,167,1.89E-02,0,119,4.11E-04,4.61E-02,9.46E-01,8.95E-01,1.00E+00,1,2342000,1113358,0.027369748
13,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.22E+00,569,171,5.92E-02,0,116,1.03E-03,7.14E-02,9.61E-01,9.23E-01,1.00E+00,1,2487000,1253440,0.052427162
14,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.95E+00,1005,219,8.21E-02,0,155,5.88E-04,7.17E-02,1.09E+00,1.20E+00,1.00E+00,1,3196000,1225515,0.08426393
15,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.63E+00,798,192,2.28E-02,0,138,4.10E-04,5.34E-02,1.02E+00,1.04E+00,1.00E+00,1,2996000,1429225,0.022082293
16,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.47E+00,704,189,3.49E-02,0,129,9.64E-04,7.68E-02,1.01E+00,1.03E+00,1.00E+00,1,3123000,1255211,0.047575258
17,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.70E+00,841,214,2.55E-02,0,141,1.52E-03,1.05E-01,1.09E+00,1.18E+00,1.00E+00,1,2948000,1180121,0.018545205
18,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.54E+00,746,182,1.63E-02,0,133,2.30E-04,3.86E-02,9.89E-01,9.79E-01,1.00E+00,1,2812000,949149,0.014757764
19,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.36E+00,644,169,-1.18E-03,0,124,2.41E-04,3.67E-02,9.52E-01,9.06E-01,1.00E+00,1,2461000,922278,0.000573328
20,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.59E+00,774,188,3.61E-02,0,136,3.56E-04,4.89E-02,1.01E+00,1.01E+00,1.00E+00,1,2783000,1097814,0.037431506
21,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.28E+00,597,167,2.53E-02,0,119,4.54E-04,4.85E-02,9.48E-01,8.99E-01,1.00E+00,1,2493000,1214740,0.027369748
22,5,10,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,21000,22362,1
23,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.81E+00,906,205,1.09E-02,0,147,4.52E-04,5.96E-02,1.06E+00,1.12E+00,1.00E+00,1,2879000,1348294,0.012954281
24,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.12E+00,519,149,3.30E-03,0,111,7.66E-05,1.86E-02,8.88E-01,7.88E-01,1.00E+00,1,2246000,1116238,0.001315848
25,5,27,1,1,0,2.00E-01,2.00E-01,1,24,3.07E+00,1087,215,1.32E-02,0,161,1.38E-04,3.61E-02,1.08E+00,1.16E+00,1.00E+00,1,2443000,857961,0.013705585
26,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.69E+00,835,190,2.95E-03,0,141,1.45E-04,3.25E-02,1.01E+00,1.02E+00,1.00E+00,1,1297000,740175,0.003886204
27,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.78E+00,889,196,3.13E-04,0,145,1.46E-04,3.36E-02,1.03E+00,1.06E+00,1.00E+00,1,1865000,751149,0.000859626
28,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.33E+00,625,164,4.86E-03,0,122,1.04E-04,2.38E-02,9.33E-01,8.71E-01,1.00E+00,1,1130000,636463,0.004018656
29,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.31E+00,615,187,1.78E-01,0,121,2.15E-03,1.07E-01,1.01E+00,1.03E+00,1.00E+00,1,1375000,953011,0.180524772
30,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.98E+00,1025,206,1.28E-03,0,156,6.56E-05,2.42E-02,1.05E+00,1.11E+00,1.00E+00,1,1591000,978740,0.000387413
31,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.22E+00,569,171,5.99E-02,0,116,1.10E-03,7.36E-02,9.63E-01,9.28E-01,1.00E+00,1,1588000,654285,0.052427162
32,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.81E+00,906,208,1.01E-02,0,147,6.04E-04,6.89E-02,1.07E+00,1.14E+00,1.00E+00,1,1423000,766535,0.012954281
33,5,10,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,5000,5198,1
34,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.38E+00,652,165,4.22E-03,0,125,7.21E-05,2.02E-02,9.38E-01,8.79E-01,1.00E+00,1,1154000,988889,0.003638576
35,5,27,1,1,0,2.00E-01,2.00E-01,1,24,3.04E+00,1063,225,4.16E-02,0,159,5.53E-04,7.15E-02,1.11E+00,1.23E+00,1.00E+00,1,1508000,845727,0.039323987
36,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.44E+00,688,177,2.12E-02,0,128,3.20E-04,4.37E-02,9.75E-01,9.50E-01,1.00E+00,1,1169000,677415,0.020467452
37,5,27,1,1,0,2.00E-01,2.00E-01,1,24,3.14E+00,1137,218,9.78E-04,0,165,1.09E-04,3.29E-02,1.09E+00,1.18E+00,1.00E+00,1,1683000,826477,0.001410725
38,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.76E+00,876,192,3.89E-03,0,144,9.43E-05,2.68E-02,1.02E+00,1.03E+00,1.00E+00,1,1348000,659688,0.005434866
39,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.91E+00,975,215,1.88E-02,0,152,5.42E-04,6.77E-02,1.08E+00,1.18E+00,1.00E+00,1,1478000,734591,0.015162055
40,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.56E+00,755,184,1.50E-02,0,134,2.86E-04,4.33E-02,9.96E-01,9.93E-01,1.00E+00,1,1402000,939058,0.014475146
41,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.95E+00,1005,219,8.03E-02,0,155,6.16E-04,7.34E-02,1.10E+00,1.20E+00,1.00E+00,1,1592000,782384,0.08426393
42,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.12E+00,519,147,1.41E-03,0,111,3.03E-05,1.17E-02,8.81E-01,7.76E-01,1.00E+00,1,1115000,741485,0.001315848
43,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.38E+00,652,165,3.45E-03,0,125,6.05E-05,1.85E-02,9.36E-01,8.76E-01,1.00E+00,1,1208000,891040,0.003638576
44,5,10,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,4000,4598,1
45,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.74E+00,863,198,1.28E-02,0,143,3.31E-04,4.98E-02,1.04E+00,1.07E+00,1.00E+00,1,1691000,441796,0.007864656
46,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.77E+00,885,206,2.99E-02,0,145,6.16E-04,6.88E-02,1.06E+00,1.12E+00,1.00E+00,1,1234000,753970,0.022841217
47,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.71E+00,848,201,2.27E-02,0,142,5.59E-04,6.42E-02,1.05E+00,1.09E+00,1.00E+00,1,1230000,669266,0.023638867
48,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.45E+00,690,179,1.25E-02,0,128,4.10E-04,4.96E-02,9.82E-01,9.64E-01,1.00E+00,1,1192000,812794,0.011937171
49,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.58E+00,768,185,1.66E-02,0,135,2.38E-04,3.99E-02,9.97E-01,9.95E-01,1.00E+00,1,1167000,666140,0.010311553
50,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.98E+00,1020,245,1.78E-01,0,156,2.37E-03,1.45E-01,1.17E+00,1.37E+00,1.00E+00,1,1652000,822558,0.165086603
51,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.63E+00,798,196,2.59E-02,0,138,6.65E-04,6.79E-02,1.03E+00,1.07E+00,1.00E+00,1,1892000,1060440,0.022082293
52,5,27,1,1,0,2.00E-01,2.00E-01,1,24,3.07E+00,1087,218,1.58E-02,0,161,2.21E-04,4.57E-02,1.09E+00,1.18E+00,1.00E+00,1,1403000,872643,0.013705585
53,5,27,1,1,0,2.00E-01,2.00E-01,1,24,3.04E+00,1063,226,4.24E-02,0,159,6.03E-04,7.46E-02,1.11E+00,1.24E+00,1.00E+00,1,1500000,724107,0.039323987
54,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.74E+00,863,196,-8.95E-04,0,143,2.54E-04,4.37E-02,1.03E+00,1.06E+00,1.00E+00,1,1339000,668954,0.007864656
55,5,10,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,4000,4649,1
56,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.87E+00,949,194,1.54E-19,0,150,1.30E-05,1.04E-02,1.02E+00,1.04E+00,1.00E+00,1,1438000,900111,0.001850931
57,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.61E+00,783,179,-1.88E-03,0,136,3.16E-05,1.47E-02,9.78E-01,9.56E-01,1.00E+00,1,1194000,791970,0.000618576
58,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.32E+00,621,175,4.95E-02,0,121,7.10E-04,6.19E-02,9.72E-01,9.45E-01,1.00E+00,1,1375000,886230,0.058043659
59,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.54E+00,745,180,2.57E-03,0,133,1.70E-04,3.31E-02,9.83E-01,9.67E-01,1.00E+00,1,1579000,918591,0.002952516
60,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.77E+00,886,206,2.42E-02,0,145,6.05E-04,6.82E-02,1.06E+00,1.12E+00,1.00E+00,1,1656000,902848,0.023049664
61,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.47E+00,704,204,5.23E-02,0,129,2.61E-03,1.26E-01,1.06E+00,1.13E+00,1.00E+00,1,1957000,884612,0.047575258
62,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.69E+00,835,192,2.48E-03,0,141,2.41E-04,4.18E-02,1.02E+00,1.04E+00,1.00E+00,1,1319000,916078,0.003886204
63,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.44E+00,688,176,1.91E-02,0,128,2.90E-04,4.16E-02,9.72E-01,9.46E-01,1.00E+00,1,1335000,758906,0.020467452
64,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.77E+00,885,205,2.41E-02,0,145,5.63E-04,6.58E-02,1.06E+00,1.12E+00,1.00E+00,1,1608000,1050344,0.022841217
65,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.87E+00,949,198,1.28E-03,0,150,5.86E-05,2.20E-02,1.03E+00,1.06E+00,1.00E+00,1,2082000,946985,0.001850931
66,5,10,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,6000,5935,1
67,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.54E+00,741,208,2.43E-01,0,133,2.42E-03,1.25E-01,1.07E+00,1.15E+00,1.00E+00,1,1498000,732235,0.238568071
68,5,27,1,1,0,2.00E-01,2.00E-01,1,24,3.97E+00,1812,329,2.66E-01,0,208,2.11E-03,1.82E-01,1.37E+00,1.87E+00,1.00E+00,1,2068000,843922,0.26027891
69,5,27,1,1,0,2.00E-01,2.00E-01,1,24,3.11E+00,1114,230,3.71E-02,0,163,5.91E-04,7.56E-02,1.12E+00,1.26E+00,1.00E+00,1,1454000,841121,0.042279635
70,5,27,1,1,0,2.00E-01,2.00E-01,1,24,3.08E+00,1091,220,1.24E-02,0,161,2.64E-04,5.00E-02,1.09E+00,1.20E+00,1.00E+00,1,1622000,1003502,0.001112184
71,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.70E+00,841,214,1.57E-02,0,141,1.58E-03,1.07E-01,1.09E+00,1.18E+00,1.00E+00,1,1561000,934929,0.018545205
72,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.78E+00,889,198,3.36E-03,0,145,2.01E-04,3.94E-02,1.03E+00,1.07E+00,1.00E+00,1,1410000,728950,0.000859626
73,5,27,1,1,0,2.00E-01,2.00E-01,1,24,3.14E+00,1137,220,9.47E-04,0,165,1.49E-04,3.83E-02,1.09E+00,1.19E+00,1.00E+00,1,1739000,904786,0.001410725
74,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.71E+00,848,207,2.37E-02,0,142,9.45E-04,8.34E-02,1.06E+00,1.13E+00,1.00E+00,1,1374000,834986,0.023638867
75,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.61E+00,783,183,1.78E-03,0,136,1.01E-04,2.62E-02,9.89E-01,9.79E-01,1.00E+00,1,1802000,993369,0.000618576
76,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.54E+00,741,218,2.40E-01,0,133,3.79E-03,1.56E-01,1.10E+00,1.22E+00,1.00E+00,1,1719000,889020,0.238568071
77,5,10,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,4000,4337,1
78,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.41E+00,669,186,6.41E-02,0,126,1.16E-03,8.22E-02,1.01E+00,1.02E+00,1.00E+00,1,1437000,640918,0.06028029
79,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.69E+00,836,192,1.96E-02,0,141,2.35E-04,4.13E-02,1.02E+00,1.04E+00,1.00E+00,1,1341000,1109094,0.01560312
80,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.58E+00,766,180,-1.77E-03,0,135,1.02E-04,2.61E-02,9.82E-01,9.65E-01,1.00E+00,1,1440000,1046948,0.000855527
81,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.54E+00,746,179,9.47E-03,0,133,1.37E-04,2.98E-02,9.80E-01,9.61E-01,1.00E+00,1,1443000,723962,0.014757764
82,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.33E+00,625,162,2.94E-03,0,122,5.07E-05,1.66E-02,9.26E-01,8.57E-01,1.00E+00,1,1156000,745453,0.004018656
83,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.76E+00,876,196,4.38E-03,0,144,1.99E-04,3.89E-02,1.03E+00,1.06E+00,1.00E+00,1,1349000,851722,0.005434866
84,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.45E+00,690,183,1.01E-02,0,128,6.68E-04,6.33E-02,9.96E-01,9.91E-01,1.00E+00,1,1473000,754786,0.011937171
85,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.32E+00,621,175,6.06E-02,0,121,7.19E-04,6.23E-02,9.72E-01,9.45E-01,1.00E+00,1,1824000,916714,0.058043659
86,5,27,1,1,0,2.00E-01,2.00E-01,1,24,3.97E+00,1812,326,2.74E-01,0,208,1.95E-03,1.75E-01,1.36E+00,1.85E+00,1.00E+00,1,2438000,1217778,0.26027891
87,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.41E+00,669,184,5.81E-02,0,126,9.56E-04,7.45E-02,1.00E+00,1.00E+00,1.00E+00,1,1105000,690603,0.06028029
88,5,10,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,5000,5623,1
89,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.29E+00,604,166,3.84E-02,0,120,3.32E-04,4.17E-02,9.43E-01,8.89E-01,1.00E+00,1,1355000,609591,0.041422013
90,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.36E+00,640,178,5.12E-02,0,123,7.47E-04,6.45E-02,9.81E-01,9.62E-01,1.00E+00,1,1288000,939564,0.048839054
91,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.36E+00,644,171,-2.84E-04,0,124,3.39E-04,4.35E-02,9.58E-01,9.19E-01,1.00E+00,1,1672000,972827,0.000573328
92,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.31E+00,615,188,1.81E-01,0,121,2.37E-03,1.13E-01,1.02E+00,1.04E+00,1.00E+00,1,1486000,647791,0.180524772
93,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.91E+00,975,212,2.23E-02,0,152,4.12E-04,5.90E-02,1.08E+00,1.16E+00,1.00E+00,1,1567000,1014095,0.015162055
94,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.58E+00,768,186,8.66E-03,0,135,3.07E-04,4.53E-02,1.00E+00,1.01E+00,1.00E+00,1,1439000,245926,0.010311553
95,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.54E+00,745,182,-6.18E-04,0,133,2.33E-04,3.88E-02,9.89E-01,9.78E-01,1.00E+00,1,1212000,487031,0.002952516
96,5,27,1,1,0,2.00E-01,2.00E-01,1,24,3.11E+00,1114,230,4.14E-02,0,163,5.48E-04,7.28E-02,1.12E+00,1.26E+00,1.00E+00,1,1273000,610059,0.042279635
97,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.69E+00,836,195,1.73E-02,0,141,3.45E-04,5.00E-02,1.03E+00,1.06E+00,1.00E+00,1,1203000,600712,0.01560312
98,5,27,1,1,0,2.00E-01,2.00E-01,1,24,2.29E+00,604,167,4.77E-02,0,120,3.95E-04,4.55E-02,9.47E-01,8.96E-01,1.00E+00,1,1164000,403991,0.041422013
99,5,10,1,1,1,2.00E-01,2.00E-01,1,24,1.00E+00,1,0,1.00E+00,0,0,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1,4000,4518,1


==> data/details_QKE_n64.csv <==
circuit_id,n_qubits,gate_count,observable_size,is_projector,is_stabilizer,epsilon,delta,bernstein,n_threads,xi,h_old,h_new,result,requested_shots,variance_shots,variance_hat,std_hat,sigma_max,variance_bound,observable_norm,observable_norm_is_exact,cpu_time_ns,wall_time_ns
0,64,128,1,1,1,2.000000000000e-01,2.000000000000e-01,1,24,1.000000000000e+00,1,0,1.000000000000e+00,0,0,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,1.000000000000e+00,1,583000,585076
1,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.291792068187e+06,192119266645837,80754571,8.352751053955e-19,0,67855015,5.144421575325e-41,9.265329936279e-15,6.730610817929e+02,4.530112198243e+05,1.000000000000e+00,1,13118978148000,560561720824
2,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.262561877174e+06,183523226763933,78927286,-7.270873761788e-18,0,66319617,4.837818252480e-39,8.781676734874e-14,6.654026224132e+02,4.427606499143e+05,1.000000000000e+00,1,12907040670000,553696650154
3,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,9.366815587623e+05,101011223845199,58555338,-6.639140674026e-18,0,49201836,3.020697432846e-40,1.627966947673e-14,5.731313406577e+02,3.284795336441e+05,1.000000000000e+00,1,9604910278000,415491669866
4,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,3.857535148432e+06,1713189787281722,241148380,-7.749919645753e-18,0,202627894,3.690168186146e-40,7.410251911500e-14,1.163089447529e+03,1.352777062954e+06,1.000000000000e+00,1,39510515984000,1674766430040
5,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,6.633031393677e+05,50653539594478,41465472,-3.008164486669e-18,0,34841864,1.557797345278e-40,8.278802697270e-15,4.822966065854e+02,2.326100167237e+05,1.000000000000e+00,1,6730860479000,296355433978
6,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.242577506068e+06,177759437769061,77677992,6.779163514201e-19,0,65269881,1.265437148239e-41,4.420218900116e-15,6.601154814141e+02,4.357524488026e+05,1.000000000000e+00,1,12833188305000,558641270089
7,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,5.519456784302e+05,35073440330479,34504117,1.462019973217e-18,0,28992500,0.000000000000e+00,0.000000000000e+00,4.399530671166e+02,1.935587012653e+05,1.000000000000e+00,1,5555490323000,243658433626
8,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.002330135385e+06,115666413247675,62659266,-4.978579247317e-19,0,52650212,5.121160680144e-41,7.172903513268e-15,5.928755869422e+02,3.515014615920e+05,1.000000000000e+00,1,10135658799000,437421164874
9,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,3.189579659406e+05,11712580780569,19939219,6.945550138851e-19,0,16754165,2.938468514996e-40,5.467565241416e-15,3.344451557259e+02,1.118535621885e+05,1.000000000000e+00,1,3167303725000,142856937622
10,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.291792068187e+06,192119266645837,80754571,-1.813580456739e-19,0,67855015,1.219582716295e-42,1.426586940704e-15,6.730610817929e+02,4.530112198243e+05,1.000000000000e+00,1,13229483303000,567766461233
11,64,128,1,1,1,2.000000000000e-01,2.000000000000e-01,1,24,1.000000000000e+00,1,0,1.000000000000e+00,0,0,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,1.000000000000e+00,1,570000,589781
12,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,9.302149680471e+05,99621331013332,58151088,0.000000000000e+00,0,48862160,0.000000000000e+00,0.000000000000e+00,5.711495447905e+02,3.262118025144e+05,1.000000000000e+00,1,9439159918000,407931631868
13,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,9.025461721327e+05,93783092668084,56421413,0.000000000000e+00,0,47408778,0.000000000000e+00,0.000000000000e+00,5.625911427184e+02,3.165087938652e+05,1.000000000000e+00,1,9157107450000,395924072641
14,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,7.847921250193e+05,70907955909677,49060185,-1.079862943679e-17,0,41223415,2.852105066907e-38,1.325370795091e-13,5.246087094293e+02,2.752142980091e+05,1.000000000000e+00,1,7913467958000,343066907144
15,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,5.095410791467e+05,29891251461476,31853254,6.026589392742e-17,0,26765079,3.728520362699e-37,3.111339926678e-13,4.227151213690e+02,1.786880738340e+05,1.000000000000e+00,1,5155817139000,226933829078
16,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,5.780126607428e+05,38464526939742,36133658,-1.882844599278e-18,0,30361742,1.431047404916e-39,2.186574915258e-14,4.502221457863e+02,2.026999805564e+05,1.000000000000e+00,1,5914200652000,259264853078
17,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.570536633893e+06,283976129237238,98179894,9.964374328218e-18,0,82496858,1.822676654101e-39,6.705063366737e-14,7.421337927625e+02,5.507625663601e+05,1.000000000000e+00,1,16067823134000,694046405829
18,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,3.082138407771e+05,10936792384543,19267565,1.689354470141e-18,0,16189799,7.635711136592e-40,8.516808507245e-15,3.287640033680e+02,1.080857699106e+05,1.000000000000e+00,1,3097002695000,140131836576
19,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.383915143521e+06,220497980549065,86513515,3.049385937615e-19,0,72694039,1.713419448542e-42,1.811512385527e-15,6.966472107968e+02,4.853173363110e+05,1.000000000000e+00,1,14235778945999,610246160201
20,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.262561877174e+06,183523226763933,78927286,-2.546398024185e-18,0,66319617,5.439596290134e-39,9.311850743507e-14,6.654026224132e+02,4.427606499143e+05,1.000000000000e+00,1,12925369313000,560252509961
21,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,9.302149680471e+05,99621331013332,58151088,6.161634883527e-36,0,48862160,3.036465150691e-75,5.125868659165e-32,5.711495447905e+02,3.262118025144e+05,1.000000000000e+00,1,9457032677000,408493909342
22,64,128,1,1,1,2.000000000000e-01,2.000000000000e-01,1,24,1.000000000000e+00,1,0,1.000000000000e+00,0,0,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,1.000000000000e+00,1,86000,87133
23,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,4.494257544178e+05,23254210812083,28095228,1.470494659255e-18,0,23607353,2.580270320960e-40,7.219224701516e-15,3.969969371037e+02,1.576065680697e+05,1.000000000000e+00,1,4649678966000,207166482748
24,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,3.804921633443e+05,16667755681807,23785942,0.000000000000e+00,0,19986422,0.000000000000e+00,0.000000000000e+00,3.652843269907e+02,1.334326395451e+05,1.000000000000e+00,1,3744013218000,167116194028
25,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,2.409012843432e+05,6681345402303,15059615,0.000000000000e+00,0,12654018,0.000000000000e+00,0.000000000000e+00,2.906549652960e+02,8.448030885121e+04,1.000000000000e+00,1,2377084639000,109479920615
26,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,7.554138139473e+05,65698512654538,47223641,7.819342292410e-19,0,39680237,2.186973376953e-38,1.117137602907e-13,5.146958149177e+02,2.649117818938e+05,1.000000000000e+00,1,7676332440999,333875592602
27,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.454197097150e+06,243462591107693,90907092,5.357437300354e-18,0,76385796,9.249524494236e-40,4.422654127180e-14,7.141177200087e+02,5.099641180305e+05,1.000000000000e+00,1,15046725468000,644712568043
28,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.011831607307e+06,117869699501989,63253238,7.809662606722e-19,0,53149303,7.661625489850e-41,8.856634070320e-15,5.956790096060e+02,3.548334824852e+05,1.000000000000e+00,1,10397500912000,448085087833
29,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,2.406899695812e+06,666962900416481,150463952,1.123250110941e-17,0,126429182,1.501869932400e-39,9.327691058149e-14,9.187284549019e+02,8.440619738463e+05,1.000000000000e+00,1,24862899304000,1059935436176
30,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,9.366815587623e+05,101011223845199,58555338,3.911033388195e-18,0,49201836,8.602204734006e-40,2.747241619945e-14,5.731313406577e+02,3.284795336441e+05,1.000000000000e+00,1,9640790605000,416906554370
31,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,9.025461721327e+05,93783092668084,56421413,-1.942467522155e-19,0,47408778,6.347485982670e-44,2.273894461519e-16,5.625911427184e+02,3.165087938652e+05,1.000000000000e+00,1,9144048068000,395809325736
32,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,4.494257544178e+05,23254210812083,28095228,-2.068226142806e-18,0,23607353,2.480182387644e-40,7.077824107426e-15,3.969969371037e+02,1.576065680697e+05,1.000000000000e+00,1,4653991212999,205544104084
33,64,128,1,1,1,2.000000000000e-01,2.000000000000e-01,1,24,1.000000000000e+00,1,0,1.000000000000e+00,0,0,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,1.000000000000e+00,1,543000,89149
34,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.060067653863e+06,129375743601541,66268645,8.261983059165e-18,0,55683038,2.563672957860e-38,1.697324555006e-13,6.097123104781e+02,3.717491015486e+05,1.000000000000e+00,1,10976119806000,472551834708
35,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,4.838410541777e+05,26952007849821,30246653,0.000000000000e+00,0,25415113,0.000000000000e+00,0.000000000000e+00,4.119168328336e+02,1.696754771717e+05,1.000000000000e+00,1,4872680352999,215055888487
36,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.453371580864e+06,243186252655705,90855486,-1.613347350711e-18,0,76342434,2.484319040299e-41,7.244031793291e-15,7.139149939836e+02,5.096746186346e+05,1.000000000000e+00,1,14921805659000,640132441250
37,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,8.327381989832e+05,79836716437976,52057465,8.879851544788e-19,0,43741918,7.044702317396e-41,6.989398620994e-15,5.403963644641e+02,2.920282307261e+05,1.000000000000e+00,1,8396852224000,364255109275
38,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,4.739989059150e+05,25866661006603,29631384,1.625529932143e-20,0,24898127,4.077922133505e-40,9.571870264904e-15,4.077057597563e+02,1.662239865384e+05,1.000000000000e+00,1,4779362778000,210832080534
39,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,2.750425242766e+06,870934277462010,171938966,3.587719226391e-20,0,144473829,9.373112815047e-44,8.420575367814e-16,9.821053865571e+02,9.645309903045e+05,1.000000000000e+00,1,28246000795000,1202429152715
40,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,3.857535148432e+06,1713189787281722,241148380,1.053080452473e-17,0,202627894,7.422485936969e-40,1.050956120132e-13,1.163089447529e+03,1.352777062954e+06,1.000000000000e+00,1,39588622544000,1678416245336
41,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,7.847921250193e+05,70907955909677,49060185,1.809030429319e-17,0,41223415,1.545518880395e-38,9.756449341671e-14,5.246087094293e+02,2.752142980091e+05,1.000000000000e+00,1,7907878806000,343055931272
42,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,3.804921633443e+05,16667755681807,23785942,0.000000000000e+00,0,19986422,0.000000000000e+00,0.000000000000e+00,3.652843269907e+02,1.334326395451e+05,1.000000000000e+00,1,3738001422000,168189759810
43,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.060067653863e+06,129375743601541,66268645,2.484084607584e-17,0,55683038,1.859255418797e-38,1.445450124698e-13,6.097123104781e+02,3.717491015486e+05,1.000000000000e+00,1,11009313719000,474037269638
44,64,128,1,1,1,2.000000000000e-01,2.000000000000e-01,1,24,1.000000000000e+00,1,0,1.000000000000e+00,0,0,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,1.000000000000e+00,1,510000,513287
45,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,3.131759879391e+05,11291785126051,19577767,0.000000000000e+00,0,16450450,0.000000000000e+00,0.000000000000e+00,3.313999327099e+02,1.098259154001e+05,1.000000000000e+00,1,3076351883000,138930663224
46,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,4.534282792118e+05,23670252899368,28345441,0.000000000000e+00,0,23817596,0.000000000000e+00,0.000000000000e+00,3.987608263323e+02,1.590101966172e+05,1.000000000000e+00,1,4556433014000,203518029525
47,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.313651152532e+06,198676177392994,82121060,1.630534888886e-18,0,69003225,1.444223244713e-39,4.992260240595e-14,6.787318007883e+02,4.606768574013e+05,1.000000000000e+00,1,13504890801000,579596791361
48,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,3.126557711499e+05,11254302703200,19545246,0.000000000000e+00,0,16423124,0.000000000000e+00,0.000000000000e+00,3.311245755385e+02,1.096434845256e+05,1.000000000000e+00,1,3128967152000,141170265940
49,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,9.827500389987e+05,111191562338013,61435244,2.940972388469e-18,0,51621712,2.297971890523e-40,1.489756969007e-14,5.870562418239e+02,3.446350310644e+05,1.000000000000e+00,1,10017034972000,432125156676
50,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,6.633031393677e+05,50653539594478,41465472,2.058983643828e-18,0,34841864,5.653835565325e-40,1.577188637021e-14,4.822966065854e+02,2.326100167237e+05,1.000000000000e+00,1,6788174804000,296246900433
51,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,5.095410791467e+05,29891251461476,31853254,-4.820122665635e-18,0,26765079,2.621464375581e-37,2.608862454461e-13,4.227151213690e+02,1.786880738340e+05,1.000000000000e+00,1,5153020955000,227208411885
52,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,2.409012843432e+05,6681345402303,15059615,0.000000000000e+00,0,12654018,0.000000000000e+00,0.000000000000e+00,2.906549652960e+02,8.448030885121e+04,1.000000000000e+00,1,2379236516000,108991110801
53,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,4.838410541777e+05,26952007849821,30246653,1.664971860503e-19,0,25415113,2.368091334775e-42,7.445638388108e-16,4.119168328336e+02,1.696754771717e+05,1.000000000000e+00,1,4881003306000,215690575402
54,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,3.131759879391e+05,11291785126051,19577767,0.000000000000e+00,0,16450450,0.000000000000e+00,0.000000000000e+00,3.313999327099e+02,1.098259154001e+05,1.000000000000e+00,1,3071540224000,140209460188
55,64,128,1,1,1,2.000000000000e-01,2.000000000000e-01,1,24,1.000000000000e+00,1,0,1.000000000000e+00,0,0,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,1.000000000000e+00,1,534000,554674
56,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,5.942924208333e+05,40661750975061,37151364,0.000000000000e+00,0,31216882,0.000000000000e+00,0.000000000000e+00,4.565183879743e+02,2.084090385586e+05,1.000000000000e+00,1,5989819154000,262741520331
57,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.769778178866e+06,360598042676658,110635198,-1.038810602372e-17,0,92962581,4.243704079750e-39,1.152899317597e-13,7.878029264237e+02,6.206334508817e+05,1.000000000000e+00,1,18017820870000,772262597961
58,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,2.160293631872e+05,5372931006923,13504782,1.791393139948e-19,0,11347550,9.128364049952e-42,6.526934604710e-16,2.752419271053e+02,7.575811843666e+04,1.000000000000e+00,1,2157650779000,99006415895
59,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,8.010837840640e+05,73882498607616,50078634,1.704793531556e-18,0,42079181,1.013000815323e-40,8.062743393472e-15,5.300259637846e+02,2.809275222858e+05,1.000000000000e+00,1,8176333298000,357653340775
60,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.242577506068e+06,177759437769061,77677992,-1.875981869399e-19,0,65269881,2.720192883701e-41,6.480721184844e-15,6.601154814141e+02,4.357524488026e+05,1.000000000000e+00,1,12824568079000,551144157655
61,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,5.780126607428e+05,38464526939742,36133658,-7.901295838230e-18,0,30361742,4.418431048428e-39,3.842124134443e-14,4.502221457863e+02,2.026999805564e+05,1.000000000000e+00,1,5914800920000,259420237532
62,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,7.554138139473e+05,65698512654538,47223641,9.139244778127e-18,0,39680237,2.064987616982e-38,1.085534543994e-13,5.146958149177e+02,2.649117818938e+05,1.000000000000e+00,1,7668413639000,332718695379
63,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.453371580864e+06,243186252655705,90855486,1.016249512097e-18,0,76342434,9.185623906355e-42,4.404848680169e-15,7.139149939836e+02,5.096746186346e+05,1.000000000000e+00,1,14893510822000,639402229921
64,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,4.534282792118e+05,23670252899368,28345441,2.219962442978e-19,0,23817596,8.086164297972e-42,1.289376893656e-15,3.987608263323e+02,1.590101966172e+05,1.000000000000e+00,1,4556566349000,202283085819
65,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,5.942924208333e+05,40661750975061,37151364,0.000000000000e+00,0,31216882,0.000000000000e+00,0.000000000000e+00,4.565183879743e+02,2.084090385586e+05,1.000000000000e+00,1,5990430599000,262607340508
66,64,128,1,1,1,2.000000000000e-01,2.000000000000e-01,1,24,1.000000000000e+00,1,0,1.000000000000e+00,0,0,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,1.000000000000e+00,1,538000,560455
67,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,4.171717261070e+05,20036203119650,26078913,-5.975093536189e-18,0,21913119,6.508275541620e-39,3.365486339344e-14,3.824860634707e+02,1.462955887493e+05,1.000000000000e+00,1,4178522679000,185990327138
68,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,2.049228258827e+05,4834664762917,12810473,0.000000000000e+00,0,10764148,0.000000000000e+00,0.000000000000e+00,2.680731786527e+02,7.186322911298e+04,1.000000000000e+00,1,2000377456000,93155502576
69,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,6.459684532780e+05,48040587667811,40381818,1.935489168664e-17,0,33931311,2.534860104781e-38,1.028462136035e-13,4.759527424061e+02,2.265310130039e+05,1.000000000000e+00,1,6515454410000,286436632145
70,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,5.519456784302e+05,35073440330479,34504117,-2.419647136485e-18,0,28992500,2.324999432655e-40,8.416039456996e-15,4.399530671166e+02,1.935587012653e+05,1.000000000000e+00,1,5539877311000,244117173819
71,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.570536633893e+06,283976129237238,98179894,3.365112569635e-18,0,82496858,1.529134456344e-39,6.141449828727e-14,7.421337927625e+02,5.507625663601e+05,1.000000000000e+00,1,16099830468000,691723787959
72,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.454197097150e+06,243462591107693,90907092,4.186483862573e-19,0,76385796,2.485703399311e-40,2.292703671729e-14,7.141177200087e+02,5.099641180305e+05,1.000000000000e+00,1,15019247537000,642957465171
73,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,8.327381989832e+05,79836716437976,52057465,0.000000000000e+00,0,43741918,0.000000000000e+00,0.000000000000e+00,5.403963644641e+02,2.920282307261e+05,1.000000000000e+00,1,8421278800000,366290208545
74,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.313651152532e+06,198676177392994,82121060,-2.315522777887e-18,0,69003225,6.708762278807e-39,1.075972700968e-13,6.787318007883e+02,4.606768574013e+05,1.000000000000e+00,1,13508460942000,597233403529
75,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.769778178866e+06,360598042676658,110635198,6.211672257687e-19,0,92962581,1.508475492436e-41,6.873658719272e-15,7.878029264237e+02,6.206334508817e+05,1.000000000000e+00,1,18103615265000,796747520791
76,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,4.171717261070e+05,20036203119650,26078913,5.317290511116e-18,0,21913119,4.247939961352e-39,2.718967718380e-14,3.824860634707e+02,1.462955887493e+05,1.000000000000e+00,1,4225445207000,211569033567
77,64,128,1,1,1,2.000000000000e-01,2.000000000000e-01,1,24,1.000000000000e+00,1,0,1.000000000000e+00,0,0,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,1.000000000000e+00,1,378000,405260
78,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,6.151064250129e+05,43559834381736,38452522,5.492145311253e-20,0,32310196,6.448320708195e-40,1.561973199485e-14,4.644439518398e+02,2.157081844005e+05,1.000000000000e+00,1,6245242176000,273949042709
79,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,9.834359757283e+05,111346834769611,61478124,1.710470644455e-18,0,51657743,3.937964401741e-41,6.171375675620e-15,5.872610805233e+02,3.448755766974e+05,1.000000000000e+00,1,10056996780000,435079876887
80,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.002330135385e+06,115666413247675,62659266,-1.062370799221e-19,0,52650212,5.144022880596e-43,7.188896542373e-16,5.928755869422e+02,3.515014615920e+05,1.000000000000e+00,1,10140016385999,439416352419
81,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,3.082138407771e+05,10936792384543,19267565,3.941208433076e-19,0,16189799,1.031834056451e-40,3.130812552737e-15,3.287640033680e+02,1.080857699106e+05,1.000000000000e+00,1,3108577750000,140711453850
82,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.011831607307e+06,117869699501989,63253238,-1.453364460316e-19,0,53149303,1.472273482188e-41,3.882419741109e-15,5.956790096060e+02,3.548334824852e+05,1.000000000000e+00,1,10424186604000,450444405089
83,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,4.739989059150e+05,25866661006603,29631384,-8.141594502936e-19,0,24898127,9.274432549719e-40,1.443514041559e-14,4.077057597563e+02,1.662239865384e+05,1.000000000000e+00,1,4784649536999,211247323880
84,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,3.126557711499e+05,11254302703200,19545246,0.000000000000e+00,0,16423124,0.000000000000e+00,0.000000000000e+00,3.311245755385e+02,1.096434845256e+05,1.000000000000e+00,1,3132608710000,141930176673
85,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,2.160293631872e+05,5372931006923,13504782,8.374158209640e-20,0,11347550,4.491668873744e-42,4.578430770500e-16,2.752419271053e+02,7.575811843666e+04,1.000000000000e+00,1,2164624255000,100012486085
86,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,2.049228258827e+05,4834664762917,12810473,0.000000000000e+00,0,10764148,0.000000000000e+00,0.000000000000e+00,2.680731786527e+02,7.186322911298e+04,1.000000000000e+00,1,2013923898000,93660882159
87,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,6.151064250129e+05,43559834381736,38452522,-9.385316745007e-18,0,32310196,1.293091538959e-38,6.994632450870e-14,4.644439518398e+02,2.157081844005e+05,1.000000000000e+00,1,6252999688000,274176790827
88,64,128,1,1,1,2.000000000000e-01,2.000000000000e-01,1,24,1.000000000000e+00,1,0,1.000000000000e+00,0,0,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,1.000000000000e+00,1,510000,529033
89,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,2.167665247006e+06,540966189863278,135508548,0.000000000000e+00,0,113862719,0.000000000000e+00,0.000000000000e+00,8.718751093328e+02,7.601662062742e+05,1.000000000000e+00,1,22146423088000,943472915339
90,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,3.189579659406e+05,11712580780569,19939219,-8.134415092491e-19,0,16754165,2.471474701116e-40,5.014314131424e-15,3.344451557259e+02,1.118535621885e+05,1.000000000000e+00,1,3169979204000,143307484362
91,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,1.383915143521e+06,220497980549065,86513515,2.152456193920e-19,0,72694039,2.489600410103e-42,2.183606030608e-15,6.966472107968e+02,4.853173363110e+05,1.000000000000e+00,1,14243461096000,611549118968
92,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,2.406899695812e+06,666962900416481,150463952,1.664458157128e-17,0,126429182,3.428911733672e-39,1.409406093789e-13,9.187284549019e+02,8.440619738463e+05,1.000000000000e+00,1,24867223669000,1061279709511
93,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,2.750425242766e+06,870934277462010,171938966,6.546737905553e-36,0,144473829,1.030967410438e-75,8.831252737154e-32,9.821053865571e+02,9.645309903045e+05,1.000000000000e+00,1,28218729157000,1199250514968
94,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,9.827500389987e+05,111191562338013,61435244,1.605289680471e-18,0,51621712,1.121296050699e-40,1.040646471457e-14,5.870562418239e+02,3.446350310644e+05,1.000000000000e+00,1,9999533592000,433186031814
95,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,8.010837840640e+05,73882498607616,50078634,5.724012462169e-19,0,42079181,1.430287096554e-42,9.580530348431e-16,5.300259637846e+02,2.809275222858e+05,1.000000000000e+00,1,8175323118000,354348924406
96,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,6.459684532780e+05,48040587667811,40381818,1.562679181306e-18,0,33931311,1.643369717202e-40,8.280926865255e-15,4.759527424061e+02,2.265310130039e+05,1.000000000000e+00,1,6510935168999,284978441744
97,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,9.834359757283e+05,111346834769611,61478124,6.598333347292e-19,0,51657743,1.983545641924e-41,4.379930210494e-15,5.872610805233e+02,3.448755766974e+05,1.000000000000e+00,1,10046101189000,435953980917
98,64,381,1,1,0,2.000000000000e-01,2.000000000000e-01,1,24,2.167665247006e+06,540966189863278,135508548,0.000000000000e+00,0,113862719,0.000000000000e+00,0.000000000000e+00,8.718751093328e+02,7.601662062742e+05,1.000000000000e+00,1,22073983429000,945228417491
99,64,128,1,1,1,2.000000000000e-01,2.000000000000e-01,1,24,1.000000000000e+00,1,0,1.000000000000e+00,0,0,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,0.000000000000e+00,1.000000000000e+00,1,510000,512645

